Generic and Robust Root Cause Localization for Multi-Dimensional Data in Online Service Systems

Localizing root causes for multi-dimensional data is critical to ensure online service systems' reliability. When a fault occurs, only the measure values within specific attribute combinations are abnormal. Such attribute combinations are substantial clues to the underlying root causes and thus are called root causes of multidimensional data. This paper proposes a generic and robust root cause localization approach for multi-dimensional data, PSqueeze. We propose a generic property of root cause for multi-dimensional data, generalized ripple effect (GRE). Based on it, we propose a novel probabilistic cluster method and a robust heuristic search method. Moreover, we identify the importance of determining external root causes and propose an effective method for the first time in literature. Our experiments on two real-world datasets with 5400 faults show that the F1-score of PSqueeze outperforms baselines by 32.89%, while the localization time is around 10 seconds across all cases. The F1-score in determining external root causes of PSqueeze achieves 0.90. Furthermore, case studies in several production systems demonstrate that PSqueeze is helpful to fault diagnosis in the real world.

==> cover_letter.txt <==
Dear Editor:
We would like to submit a paper titled "Generic and Robust Root Cause Localization for Multi-Dimensional Data in Online Service Systems."
This paper proposes a generic and robust approach to localize root causes for multi-dimensional data.
It enables operators of online service systems to timely figure out the affected part when a fault occurs, which directs further investigation, reduces the time to mitigation, and improves the quality of service of software systems.

The major contributions of this paper are four-fold:
(1) We propose a novel property about root causes of multi-dimensional data, which is generic and enables the genericness and robustness of our proposed approach;
(2) For the first time in literature, we propose an effective method for determining external root causes;
(3) We propose a novel ``bottom-up&top-down'' localization method, PSqueeze, achieving high efficiency without much loss of genericness and robustness;
(4) We conduct extensive experimental studies with 5400 injected faults based on two real-world datasets. The results show that PSqueeze achieves high performance in different situations. We also applied PSqueeze in production systems and present several success stories to demonstrate its effectiveness in practice.

This paper is an extended version of our previous conference paper ("Generic and Robust Localization of Multi-Dimensional Root Causes." In 2019 IEEE 30th International Symposium on Software Reliability Engineering (ISSRE), pp. 47-57. IEEE, 2019). We extend it in four aspects:
(1) New Methods: a) an effective method for determining external root causes, which is the first in the field to our best knowledge, and b) a probabilistic clustering method to reduce the influence of noises.
(2) New experiment settings: new fault injection method, new datasets, and two more recent baselines;
(3) New experimental results to demonstrate the effectiveness of the extension;
(4) Enhancement to presentation: formal and clearer presentation of our approach and more explanation of our design choices.

Therefore we believe that this paper satisfies the novelty criteria of extension submissions.

All the best wishes,
Zeyan, Junjie, Yihao, Chengyang, Yiwei, Yongqian, Kaixin, Xiping, Dapeng, Xing, Qi, Dan

==> difference.txt <==
This paper is an extended version of our previous conference paper, Squeeze ("Generic and Robust Localization of Multi-Dimensional Root Causes." In 2019 IEEE 30th International Symposium on Software Reliability Engineering (ISSRE), pp. 47-57. IEEE, 2019.).
We extend Squeeze in the following four aspects.

1. We enhance the method of Squeeze for better genericness and robustness and propose PSqueeze.
1.1. Squeeze, as well as all other root cause localization approaches for multi-dimensional data, does no determine external root causes.
External root causes contain attributes that are not included in the input data.
Hence localization approaches would report wrong results and mislead operators when there are external root causes.
To avoid misleading and wasting time on wrong investigation direction, we propose a novel external-root-cause-determine method (cf. Section 4.3) for the first time in literature.
If PSqueeze finds there are probably external root causes, it notifies operators to take care of the reported root causes.
1.2 The effectiveness of Squeeze may be affected by the noises from inaccurate time series forecasting or natural variation at the bottom-up stage.
To improve the robustness to such noises, PSqueeze extends Squeeze by employing a novel probabilistic clustering method in the bottom-up stage (cf. Section 4.1).
In this way, PSqueeze is able to obtain proper clusters with a certain probability even if affected seriously by noises and thus becomes more robust than Squeeze.


2. We extend the experiment settings to investigate the efficacy further.
2.1 The fault injection strategy used in Squeeze could generate faults unsuccessfully, which means there are other attribute combinations more suitable to be the root causes rather than those we inject on (e.g., Fig. 5).
In such cases, an effective localization approach is not able to localize the provided ''root causes''.
Hence such faults are inappropriate for evaluation.
To tackle the problem, we propose a more appropriate fault injection strategy in this paper.
Based on it, we generated new datasets containing 5400 faults for evaluation (cf. Section 5.1.1).
To help further studies in this field, we make the new datasets public.
2.2 We implement and compare two more recent approaches on root cause localization for multi-dimensional data, MID (Gu et al. FSE 2020) and ImpAPTr (Rong et al. ISSRE 2020)


3. We present new experimental results to demonstrate the efficacy of the extension.
3.1 The F1-score of PSqueeze in determining external root causes achieves 0.90 on average, which shows the effectiveness of our novel method.
3.2 PSqueeze outperforms Squeeze in most (50 out of 54) settings (cf. Table 6 and 7).
As the datasets' noises go larger and larger, the improvement of PSqueeze over Squeeze increases significantly from 1.96% to 25.22% (cf. Fig.8 and Table 7).
It demonstrates that PSqueeze is significantly more robust to noises than Squeeze.
3.3 The F1-score of PSqueeze significantly outperforms all baselines by 32.89% at least and costs about 10s consistently.
3.4 We applied PSqueeze in more production systems and present two more success stories (cf. Section 6).


4. We enhance the presentation of our previous version.
4.1 For better clarity, we formally define the concepts and terms used in this paper (Section 2.2).
4.2 We enhance our methodology's description by providing more illustrations of our design choices (Section 3.2, Section 4.1, and Section 4.2).
4.3 For a better understanding of our proposed GRE, we present a much more straightforward proof in Section 3.2.

